A perspective on the current state-of-the-art of quantum computing for drug discovery applications

Computational chemistry is an essential tool in the pharmaceutical industry. Quantum computing is a fast evolving technology that promises to completely shift the computational capabilities in many areas of chemical research by bringing into reach currently impossible calculations. This perspective illustrates the near-future applicability of quantum computation to pharmaceutical problems. We briefly summarize and compare the scaling properties of state-of-the-art quantum algorithms, and provide novel estimates of the quantum computational cost of simulating progressively larger embedding regions of a pharmaceutically relevant covalent protein-drug complex involving the drug Ibrutinib. Carrying out these calculations requires an error-corrected quantum architecture, that we describe. Our estimates showcase that recent developments on quantum algorithms have dramatically reduced the quantum resources needed to run fully quantum calculations in active spaces of around 50 orbitals and electrons, from estimated over 1000 years using the Trotterisation approach to just a few days with sparse qubitisation, painting a picture of fast and exciting progress in this nascent field.

==> results/calc_scaling/error_rate_0.0001/results_time.txt <==
#norbs    l2_1e4     l2_1e3      ccsd_1e4    ccsd_1e3
14        0.0904     0.1874      0.0559      0.1247
20        0.5489     1.1343      0.3793      0.8398
32        3.7668     7.7690      1.8658      3.9804
42        13.4894    27.7724     7.5892      16.1272
52        33.8998    71.7878     21.3174     43.8888
66        98.3212    202.1046    71.5224     147.0183
68        124.1686   262.1337    86.8644     178.5546
100       597.4639   1226.3733   456.8438    937.7320


==> results/calc_scaling/error_rate_0.001/results_time.txt <==
#norbs    l2_1e4     l2_1e3      ccsd_1e4    ccsd_1e3
14        0.0904     0.1874      0.0559      0.1247
20        0.5489     1.1343      0.3793      0.8398
32        3.7668     7.7690      1.8658      3.9804
42        13.4894    27.7724     7.5892      16.1272
52        33.8998    71.7878     21.3174     43.8888
66        98.3212    202.1046    71.5224     147.0183
68        124.1686   262.1337    86.8644     178.5546
100       597.4639   1226.3733   456.8438    937.7320


==> results/runtime/results_time.txt <==
#norbs    l2_1e4     l2_1e3      ccsd_1e4    ccsd_1e3
14        0.0904     0.1874      0.0559      0.1247
20        0.5489     1.1343      0.3793      0.8398
32        3.7668     7.7690      1.8658      3.9804
42        13.4894    27.7724     7.5892      16.1272
52        33.8998    71.7878     21.3174     43.8888
66        98.3212    202.1046    71.5224     147.0183
68        124.1686   262.1337    86.8644     178.5546
100       597.4639   1226.3733   456.8438    937.7320


==> results/trotter_comp/trotter_comp.txt <==
#         Sparse qubitisation                                               Trotter
#         time                  n_qubits              distance              time                       n_qubits             distance
#norbs    ccsd_1e4   ccsd_1e3   ccsd_1e4   ccsd_1e3   ccsd_1e4   ccsd_1e3   1e_4         1e_3          1e_4       1e_3      1e_4       1e_3
14        0.0559     0.1247     487734     11025510   13         29         314.0642     665.0772      2621808    11757312  17         36
20        0.3793     0.8398     819672     12598710   14         31         5957.2770    12228.0948    3274992    13798512  19         39
32        1.8658     3.9804     2442150    18044928   15         32         91635.667    187853.1166   3628800    15250032  20         41
42        7.5892     16.1272    3089920    21249592   16         34         589940.9269  1207974.2788  4016628    16840692  21         43
52        21.3174    43.8888    6237198    37146900   17         35         1263467.5969 1263467.59689 4016628    16840692  21         43
66        71.5224    147.0183   17426016   73630296   18         37

